Analyzing, Exploring, and Visualizing Complex Networks via Hypergraphs using SimpleHypergraphs.jl

Real-world complex networks are usually being modeled as graphs. The concept of graphs assumes that the relations within the network are binary (for instance, between pairs of nodes); however, this is not always true for many real-life scenarios, such as peer-to-peer communication schemes, paper co-authorship, or social network interactions. For such scenarios, it is often the case that the underlying network is better and more naturally modeled by hypergraphs. A hypergraph is a generalization of a graph in which a single (hyper)edge can connect any number of vertices. Hypergraphs allow modelers to have a complete representation of multi-relational (many-to-many) networks; hence, they are extremely suitable for analyzing and discovering more subtle dependencies in such data structures. Working with hypergraphs requires new software libraries that make it possible to perform operations on them, from basic algorithms (such as searching or traversing the network) to computing significant hypergraph measures, to including more challenging algorithms (such as community detection). In this paper, we present a new software library, SimpleHypergraphs.jl, written in the Julia language and designed for high-performance computing on hypergraphs and propose two new algorithms for analyzing their properties: s-betweenness and modified label propagation. We also present various approaches for hypergraph visualization integrated into our tool. In order to demonstrate how to exploit the library in practice, we discuss two case studies based on the 2019 Yelp Challenge dataset and the collaboration network built upon the Game of Thrones TV series. The results are promising and they confirm the ability of hypergraphs to provide more insight than standard graph-based approaches.

==> [InternetMathematics'20] SimpleHypergraphs.jl/businesses.csv <==
category,businesses,reviews
Arts \& Entertainment,6304,417708
Home \& Garden,6489,98575
Pizza,6804,394428
Hair Salons,6955,131189
Fast Food,7257,230464
Coffee \& Tea,7321,342738
Sandwiches,7332,475626
Fashion,7798,117021
Active Life,9521,222098
Event Planning,10371,549982
Bars,11341,1101265
Nightlife,13095,1202166
Automotive,13203,267164
Local Services,13932,209375
Health \& Medical,17171,252519
Beauty \& Spas,19370,432557
Home Services,19729,288567
Food,29989,1511092
Shopping,31878,519479
Restaurants,59371,4201684


==> [InternetMathematics'20] SimpleHypergraphs.jl/libraries.csv <==
Name,Author,License,Country,Language,Design,Link
Chapel Hypergraph Library,Pacific Northwest National Laboratory Report abuse, MIT, USA, Chapel,CHGL is designed to provide HPC-class computation with high-level abstractions and modern language support for parallel computing on shared memory and distributed memory systems, https://github.com/pnnl/chgl

==> [InternetMathematics'20] SimpleHypergraphs.jl/nmi.csv <==
NMI,H,G
1,0.229809011,0.161543072
2,0.154631032,0.084486068
3,0.119872175,0.070248085
4,0.124650371,0.076212749
5,0.230371581,0.139328123


==> [InternetMathematics'20] SimpleHypergraphs.jl/restaurants.csv <==
category,businesses,reviews
Cajun-Creole,184,23007
Hawaiian,201,23811
Portuguese,203,6584
LatinAmerican,276,18771
Greek,407,11415
Caribbean,496,19236
MiddleEastern,588,17602
French,670,65866
Korean,674,52446
Vietnamese,868,54786
Thai,971,92764
Canadian(New),1061,39480
AsianFusion,1192,132897
Indian,1314,70067
Mediterranean,1470,93072
American(New),3570,496595
Italian,4301,336913
Chinese,4327,249885
Mexican,4345,355495
American(Traditional),7107,733103


==> [InternetMathematics'20] SimpleHypergraphs.jl/task1.csv <==
V,H,G
200000, 0.34907317653900016, 0.5544450465406251,
400000,0.37114082837066253,0.5581431119276872
600000,0.3854278962690339,0.5614488079600193
800000,0.38973835213782365,0.55123094514433
1000000,0.4003439742770477,0.5552583873824982

==> [InternetMathematics'20] SimpleHypergraphs.jl/task1old.csv <==
V,H,G
28,0.2857142857,0.5714285714
12380,0.4801445784,0.7242874211
16222,0.5190029119,0.7484413946
17927,0.5403353681,0.7624912007
31459,0.5423335027,0.7501498681
35091,0.5577255539,0.7598586181
56450,0.5890594216,0.7696507269

==> [InternetMathematics'20] SimpleHypergraphs.jl/task1restaurants.csv <==
V,H,G
200000,0.37114082837066253,0.5581431119276872
400000,0.37114082837066165,0.5581431119276862
600000,0.3854278962690339,0.5614488079600193
800000,0.38973835213782443,0.5512309451443294
1000000,0.40034397427704715,0.5552583873824989

==> businesses.csv <==
category,businesses,reviews
Arts \& Entertainment,6304,417708
Home \& Garden,6489,98575
Pizza,6804,394428
Hair Salons,6955,131189
Fast Food,7257,230464
Coffee \& Tea,7321,342738
Sandwiches,7332,475626
Fashion,7798,117021
Active Life,9521,222098
Event Planning,10371,549982
Bars,11341,1101265
Nightlife,13095,1202166
Automotive,13203,267164
Local Services,13932,209375
Health \& Medical,17171,252519
Beauty \& Spas,19370,432557
Home Services,19729,288567
Food,29989,1511092
Shopping,31878,519479
Restaurants,59371,4201684


==> libraries.csv <==
Name,Author,License,Country,Language,Design,Link
Chapel Hypergraph Library,Pacific Northwest National Laboratory Report abuse, MIT, USA, Chapel,CHGL is designed to provide HPC-class computation with high-level abstractions and modern language support for parallel computing on shared memory and distributed memory systems, https://github.com/pnnl/chgl

==> nmi.csv <==
NMI,H,G
1,0.229809011,0.161543072
2,0.154631032,0.084486068
3,0.119872175,0.070248085
4,0.124650371,0.076212749
5,0.230371581,0.139328123


==> restaurants.csv <==
category,businesses,reviews
Cajun-Creole,184,23007
Hawaiian,201,23811
Portuguese,203,6584
LatinAmerican,276,18771
Greek,407,11415
Caribbean,496,19236
MiddleEastern,588,17602
French,670,65866
Korean,674,52446
Vietnamese,868,54786
Thai,971,92764
Canadian(New),1061,39480
AsianFusion,1192,132897
Indian,1314,70067
Mediterranean,1470,93072
American(New),3570,496595
Italian,4301,336913
Chinese,4327,249885
Mexican,4345,355495
American(Traditional),7107,733103


==> task1.csv <==
V,H,G
200000, 0.34907317653900016, 0.5544450465406251,
400000,0.37114082837066253,0.5581431119276872
600000,0.3854278962690339,0.5614488079600193
800000,0.38973835213782365,0.55123094514433
1000000,0.4003439742770477,0.5552583873824982

==> task1old.csv <==
V,H,G
28,0.2857142857,0.5714285714
12380,0.4801445784,0.7242874211
16222,0.5190029119,0.7484413946
17927,0.5403353681,0.7624912007
31459,0.5423335027,0.7501498681
35091,0.5577255539,0.7598586181
56450,0.5890594216,0.7696507269

==> task1restaurants.csv <==
V,H,G
200000,0.37114082837066253,0.5581431119276872
400000,0.37114082837066165,0.5581431119276862
600000,0.3854278962690339,0.5614488079600193
800000,0.38973835213782443,0.5512309451443294
1000000,0.40034397427704715,0.5552583873824989
